Robinson-Schensted-Knuth algorithm, jeu de taquin and Kerov-Vershik measures on infinite tableaux

We investigate Robinson-Schensted-Knuth algorithm (RSK) and Sch\"utzenberger's jeu de taquin in the infinite setup. We show that the recording tableau in RSK defines an isomorphism of the following two dynamical systems: (i) a sequence of i.i.d. random letters equipped with Bernoulli shift, and (ii) a random infinite Young tableau (with the distribution given by Vershik-Kerov measure, corresponding to some Thoma character of the infinite symmetric group) equipped with jeu de taquin transformation. As a special case we recover the results on non-colliding random walks and multidimensional Pitman transform.

==> programy-jeu-de-taquin/VK-A.txt <==

# Curve 0 of 1, 200 points
# Curve title: "xx(z)+delta,yy(z)+delta"
# x y type
 0.20000  5.20000  i
 0.20000  5.14975  i
 0.20000  5.09950  i
 0.20000  5.04925  i
 0.20000  4.99899  i
 0.20000  4.94874  i
 0.20000  4.89849  i
 0.20000  4.84824  i
 0.20000  4.79799  i
 0.20000  4.74774  i
 0.20000  4.69749  i
 0.20000  4.64724  i
 0.20000  4.59698  i
 0.20000  4.54673  i
 0.20000  4.49648  i
 0.20000  4.44623  i
 0.20000  4.39598  i
 0.20000  4.34573  i
 0.20000  4.29548  i
 0.20000  4.24523  i
 0.20000  4.19497  i
 0.20000  4.14472  i
 0.20000  4.09447  i
 0.20000  4.04422  i
 0.20000  3.99397  i
 0.20000  3.94372  i
 0.20000  3.89347  i
 0.20000  3.84322  i
 0.20000  3.79296  i
 0.20000  3.74271  i
 0.20000  3.69246  i
 0.20000  3.64221  i
 0.20000  3.59196  i
 0.20000  3.54171  i
 0.20000  3.49146  i
 0.20000  3.44121  i
 0.20000  3.39095  i
 0.20000  3.34070  i
 0.20000  3.29045  i
 0.20000  3.24020  i
 0.20000  3.18995  i
 0.20000  3.13970  i
 0.20000  3.08945  i
 0.20000  3.03920  i
 0.20000  2.98894  i
 0.20000  2.93869  i
 0.20000  2.88844  i
 0.20000  2.83819  i
 0.20000  2.78794  i
 0.20000  2.73769  i
 0.20000  2.68744  i
 0.20000  2.63719  i
 0.20000  2.58693  i
 0.20000  2.53668  i
 0.20000  2.48643  i
 0.20000  2.43618  i
 0.20000  2.38593  i
 0.20000  2.33568  i
 0.20000  2.28543  i
 0.20000  2.23518  i
 0.20039  2.18532  i
 0.20355  2.13822  i
 0.20836  2.09278  i
 0.21439  2.04856  i
 0.22143  2.00535  i
 0.22937  1.96303  i
 0.23811  1.92152  i
 0.24759  1.88076  i
 0.25778  1.84069  i
 0.26862  1.80128  i
 0.28009  1.76250  i
 0.29215  1.72432  i
 0.30480  1.68671  i
 0.31800  1.64965  i
 0.33173  1.61314  i
 0.34600  1.57715  i
 0.36077  1.54167  i
 0.37604  1.50669  i
 0.39179  1.47220  i
 0.40803  1.43818  i
 0.42473  1.40463  i
 0.44190  1.37155  i
 0.45952  1.33891  i
 0.47758  1.30673  i
 0.49609  1.27498  i
 0.51503  1.24368  i
 0.53441  1.21280  i
 0.55421  1.18235  i
 0.57444  1.15233  i
 0.59509  1.12272  i
 0.61615  1.09354  i
 0.63763  1.06476  i
 0.65951  1.03640  i
 0.68181  1.00845  i
 0.70452  0.98090  i
 0.72763  0.95376  i
 0.75114  0.92702  i
 0.77506  0.90069  i
 0.79938  0.87476  i
 0.82411  0.84923  i
 0.84923  0.82411  i
 0.87476  0.79938  i
 0.90069  0.77506  i
 0.92702  0.75114  i
 0.95376  0.72763  i
 0.98090  0.70452  i
 1.00845  0.68181  i
 1.03640  0.65951  i
 1.06476  0.63763  i
 1.09354  0.61615  i
 1.12272  0.59509  i
 1.15233  0.57444  i
 1.18235  0.55421  i
 1.21280  0.53441  i
 1.24368  0.51503  i
 1.27498  0.49609  i
 1.30673  0.47758  i
 1.33891  0.45952  i
 1.37155  0.44190  i
 1.40463  0.42473  i
 1.43818  0.40803  i
 1.47220  0.39179  i
 1.50669  0.37604  i
 1.54167  0.36077  i
 1.57715  0.34600  i
 1.61314  0.33173  i
 1.64965  0.31800  i
 1.68671  0.30480  i
 1.72432  0.29215  i
 1.76250  0.28009  i
 1.80128  0.26862  i
 1.84069  0.25778  i
 1.88076  0.24759  i
 1.92152  0.23811  i
 1.96303  0.22937  i
 2.00535  0.22143  i
 2.04856  0.21439  i
 2.09278  0.20836  i
 2.13822  0.20355  i
 2.18532  0.20039  i
 2.23518  0.20000  i
 2.28543  0.20000  i
 2.33568  0.20000  i
 2.38593  0.20000  i
 2.43618  0.20000  i
 2.48643  0.20000  i
 2.53668  0.20000  i
 2.58693  0.20000  i
 2.63719  0.20000  i
 2.68744  0.20000  i
 2.73769  0.20000  i
 2.78794  0.20000  i
 2.83819  0.20000  i
 2.88844  0.20000  i
 2.93869  0.20000  i
 2.98894  0.20000  i
 3.03920  0.20000  i
 3.08945  0.20000  i
 3.13970  0.20000  i
 3.18995  0.20000  i
 3.24020  0.20000  i
 3.29045  0.20000  i
 3.34070  0.20000  i
 3.39095  0.20000  i
 3.44121  0.20000  i
 3.49146  0.20000  i
 3.54171  0.20000  i
 3.59196  0.20000  i
 3.64221  0.20000  i
 3.69246  0.20000  i
 3.74271  0.20000  i
 3.79296  0.20000  i
 3.84322  0.20000  i
 3.89347  0.20000  i
 3.94372  0.20000  i
 3.99397  0.20000  i
 4.04422  0.20000  i
 4.09447  0.20000  i
 4.14472  0.20000  i
 4.19497  0.20000  i
 4.24523  0.20000  i
 4.29548  0.20000  i
 4.34573  0.20000  i
 4.39598  0.20000  i
 4.44623  0.20000  i
 4.49648  0.20000  i
 4.54673  0.20000  i
 4.59698  0.20000  i
 4.64724  0.20000  i
 4.69749  0.20000  i
 4.74774  0.20000  i
 4.79799  0.20000  i
 4.84824  0.20000  i
 4.89849  0.20000  i
 4.94874  0.20000  i
 4.99899  0.20000  i
 5.04925  0.20000  i
 5.09950  0.20000  i
 5.14975  0.20000  i
 5.20000  0.20000  i



==> programy-jeu-de-taquin/VK-B.txt <==

# Curve 0 of 1, 200 points
# Curve title: "xx(-z)-delta,yy(-z)-delta"
# x y type
 4.80000 -0.20000  i
 4.74975 -0.20000  i
 4.69950 -0.20000  i
 4.64925 -0.20000  i
 4.59899 -0.20000  i
 4.54874 -0.20000  i
 4.49849 -0.20000  i
 4.44824 -0.20000  i
 4.39799 -0.20000  i
 4.34774 -0.20000  i
 4.29749 -0.20000  i
 4.24724 -0.20000  i
 4.19698 -0.20000  i
 4.14673 -0.20000  i
 4.09648 -0.20000  i
 4.04623 -0.20000  i
 3.99598 -0.20000  i
 3.94573 -0.20000  i
 3.89548 -0.20000  i
 3.84523 -0.20000  i
 3.79497 -0.20000  i
 3.74472 -0.20000  i
 3.69447 -0.20000  i
 3.64422 -0.20000  i
 3.59397 -0.20000  i
 3.54372 -0.20000  i
 3.49347 -0.20000  i
 3.44322 -0.20000  i
 3.39296 -0.20000  i
 3.34271 -0.20000  i
 3.29246 -0.20000  i
 3.24221 -0.20000  i
 3.19196 -0.20000  i
 3.14171 -0.20000  i
 3.09146 -0.20000  i
 3.04121 -0.20000  i
 2.99095 -0.20000  i
 2.94070 -0.20000  i
 2.89045 -0.20000  i
 2.84020 -0.20000  i
 2.78995 -0.20000  i
 2.73970 -0.20000  i
 2.68945 -0.20000  i
 2.63920 -0.20000  i
 2.58894 -0.20000  i
 2.53869 -0.20000  i
 2.48844 -0.20000  i
 2.43819 -0.20000  i
 2.38794 -0.20000  i
 2.33769 -0.20000  i
 2.28744 -0.20000  i
 2.23719 -0.20000  i
 2.18693 -0.20000  i
 2.13668 -0.20000  i
 2.08643 -0.20000  i
 2.03618 -0.20000  i
 1.98593 -0.20000  i
 1.93568 -0.20000  i
 1.88543 -0.20000  i
 1.83518 -0.20000  i
 1.78532 -0.19961  i
 1.73822 -0.19645  i
 1.69278 -0.19164  i
 1.64856 -0.18561  i
 1.60535 -0.17857  i
 1.56303 -0.17063  i
 1.52152 -0.16189  i
 1.48076 -0.15241  i
 1.44069 -0.14222  i
 1.40128 -0.13138  i
 1.36250 -0.11991  i
 1.32432 -0.10785  i
 1.28671 -0.09520  i
 1.24965 -0.08200  i
 1.21314 -0.06827  i
 1.17715 -0.05400  i
 1.14167 -0.03923  i
 1.10669 -0.02396  i
 1.07220 -0.00821  i
 1.03818  0.00803  i
 1.00463  0.02473  i
 0.97155  0.04190  i
 0.93891  0.05952  i
 0.90673  0.07758  i
 0.87498  0.09609  i
 0.84368  0.11503  i
 0.81280  0.13441  i
 0.78235  0.15421  i
 0.75233  0.17444  i
 0.72272  0.19509  i
 0.69354  0.21615  i
 0.66476  0.23763  i
 0.63640  0.25951  i
 0.60845  0.28181  i
 0.58090  0.30452  i
 0.55376  0.32763  i
 0.52702  0.35114  i
 0.50069  0.37506  i
 0.47476  0.39938  i
 0.44923  0.42411  i
 0.42411  0.44923  i
 0.39938  0.47476  i
 0.37506  0.50069  i
 0.35114  0.52702  i
 0.32763  0.55376  i
 0.30452  0.58090  i
 0.28181  0.60845  i
 0.25951  0.63640  i
 0.23763  0.66476  i
 0.21615  0.69354  i
 0.19509  0.72272  i
 0.17444  0.75233  i
 0.15421  0.78235  i
 0.13441  0.81280  i
 0.11503  0.84368  i
 0.09609  0.87498  i
 0.07758  0.90673  i
 0.05952  0.93891  i
 0.04190  0.97155  i
 0.02473  1.00463  i
 0.00803  1.03818  i
-0.00821  1.07220  i
-0.02396  1.10669  i
-0.03923  1.14167  i
-0.05400  1.17715  i
-0.06827  1.21314  i
-0.08200  1.24965  i
-0.09520  1.28671  i
-0.10785  1.32432  i
-0.11991  1.36250  i
-0.13138  1.40128  i
-0.14222  1.44069  i
-0.15241  1.48076  i
-0.16189  1.52152  i
-0.17063  1.56303  i
-0.17857  1.60535  i
-0.18561  1.64856  i
-0.19164  1.69278  i
-0.19645  1.73822  i
-0.19961  1.78532  i
-0.20000  1.83518  i
-0.20000  1.88543  i
-0.20000  1.93568  i
-0.20000  1.98593  i
-0.20000  2.03618  i
-0.20000  2.08643  i
-0.20000  2.13668  i
-0.20000  2.18693  i
-0.20000  2.23719  i
-0.20000  2.28744  i
-0.20000  2.33769  i
-0.20000  2.38794  i
-0.20000  2.43819  i
-0.20000  2.48844  i
-0.20000  2.53869  i
-0.20000  2.58894  i
-0.20000  2.63920  i
-0.20000  2.68945  i
-0.20000  2.73970  i
-0.20000  2.78995  i
-0.20000  2.84020  i
-0.20000  2.89045  i
-0.20000  2.94070  i
-0.20000  2.99095  i
-0.20000  3.04121  i
-0.20000  3.09146  i
-0.20000  3.14171  i
-0.20000  3.19196  i
-0.20000  3.24221  i
-0.20000  3.29246  i
-0.20000  3.34271  i
-0.20000  3.39296  i
-0.20000  3.44322  i
-0.20000  3.49347  i
-0.20000  3.54372  i
-0.20000  3.59397  i
-0.20000  3.64422  i
-0.20000  3.69447  i
-0.20000  3.74472  i
-0.20000  3.79497  i
-0.20000  3.84523  i
-0.20000  3.89548  i
-0.20000  3.94573  i
-0.20000  3.99598  i
-0.20000  4.04623  i
-0.20000  4.09648  i
-0.20000  4.14673  i
-0.20000  4.19698  i
-0.20000  4.24724  i
-0.20000  4.29749  i
-0.20000  4.34774  i
-0.20000  4.39799  i
-0.20000  4.44824  i
-0.20000  4.49849  i
-0.20000  4.54874  i
-0.20000  4.59899  i
-0.20000  4.64925  i
-0.20000  4.69950  i
-0.20000  4.74975  i
-0.20000  4.80000  i



==> programy-jeu-de-taquin/VK-C.txt <==

# Curve 0 of 1, 200 points
# Curve title: "xx(z),yy(z)"
# x y type
 0.00000  5.00000  i
 0.00000  4.94975  i
 0.00000  4.89950  i
 0.00000  4.84925  i
 0.00000  4.79899  i
 0.00000  4.74874  i
 0.00000  4.69849  i
 0.00000  4.64824  i
 0.00000  4.59799  i
 0.00000  4.54774  i
 0.00000  4.49749  i
 0.00000  4.44724  i
 0.00000  4.39698  i
 0.00000  4.34673  i
 0.00000  4.29648  i
 0.00000  4.24623  i
 0.00000  4.19598  i
 0.00000  4.14573  i
 0.00000  4.09548  i
 0.00000  4.04523  i
 0.00000  3.99497  i
 0.00000  3.94472  i
 0.00000  3.89447  i
 0.00000  3.84422  i
 0.00000  3.79397  i
 0.00000  3.74372  i
 0.00000  3.69347  i
 0.00000  3.64322  i
 0.00000  3.59296  i
 0.00000  3.54271  i
 0.00000  3.49246  i
 0.00000  3.44221  i
 0.00000  3.39196  i
 0.00000  3.34171  i
 0.00000  3.29146  i
 0.00000  3.24121  i
 0.00000  3.19095  i
 0.00000  3.14070  i
 0.00000  3.09045  i
 0.00000  3.04020  i
 0.00000  2.98995  i
 0.00000  2.93970  i
 0.00000  2.88945  i
 0.00000  2.83920  i
 0.00000  2.78894  i
 0.00000  2.73869  i
 0.00000  2.68844  i
 0.00000  2.63819  i
 0.00000  2.58794  i
 0.00000  2.53769  i
 0.00000  2.48744  i
 0.00000  2.43719  i
 0.00000  2.38693  i
 0.00000  2.33668  i
 0.00000  2.28643  i
 0.00000  2.23618  i
 0.00000  2.18593  i
 0.00000  2.13568  i
 0.00000  2.08543  i
 0.00000  2.03518  i
 0.00039  1.98532  i
 0.00355  1.93822  i
 0.00836  1.89278  i
 0.01439  1.84856  i
 0.02143  1.80535  i
 0.02937  1.76303  i
 0.03811  1.72152  i
 0.04759  1.68076  i
 0.05778  1.64069  i
 0.06862  1.60128  i
 0.08009  1.56250  i
 0.09215  1.52432  i
 0.10480  1.48671  i
 0.11800  1.44965  i
 0.13173  1.41314  i
 0.14600  1.37715  i
 0.16077  1.34167  i
 0.17604  1.30669  i
 0.19179  1.27220  i
 0.20803  1.23818  i
 0.22473  1.20463  i
 0.24190  1.17155  i
 0.25952  1.13891  i
 0.27758  1.10673  i
 0.29609  1.07498  i
 0.31503  1.04368  i
 0.33441  1.01280  i
 0.35421  0.98235  i
 0.37444  0.95233  i
 0.39509  0.92272  i
 0.41615  0.89354  i
 0.43763  0.86476  i
 0.45951  0.83640  i
 0.48181  0.80845  i
 0.50452  0.78090  i
 0.52763  0.75376  i
 0.55114  0.72702  i
 0.57506  0.70069  i
 0.59938  0.67476  i
 0.62411  0.64923  i
 0.64923  0.62411  i
 0.67476  0.59938  i
 0.70069  0.57506  i
 0.72702  0.55114  i
 0.75376  0.52763  i
 0.78090  0.50452  i
 0.80845  0.48181  i
 0.83640  0.45951  i
 0.86476  0.43763  i
 0.89354  0.41615  i
 0.92272  0.39509  i
 0.95233  0.37444  i
 0.98235  0.35421  i
 1.01280  0.33441  i
 1.04368  0.31503  i
 1.07498  0.29609  i
 1.10673  0.27758  i
 1.13891  0.25952  i
 1.17155  0.24190  i
 1.20463  0.22473  i
 1.23818  0.20803  i
 1.27220  0.19179  i
 1.30669  0.17604  i
 1.34167  0.16077  i
 1.37715  0.14600  i
 1.41314  0.13173  i
 1.44965  0.11800  i
 1.48671  0.10480  i
 1.52432  0.09215  i
 1.56250  0.08009  i
 1.60128  0.06862  i
 1.64069  0.05778  i
 1.68076  0.04759  i
 1.72152  0.03811  i
 1.76303  0.02937  i
 1.80535  0.02143  i
 1.84856  0.01439  i
 1.89278  0.00836  i
 1.93822  0.00355  i
 1.98532  0.00039  i
 2.03518  0.00000  i
 2.08543  0.00000  i
 2.13568  0.00000  i
 2.18593  0.00000  i
 2.23618  0.00000  i
 2.28643  0.00000  i
 2.33668  0.00000  i
 2.38693  0.00000  i
 2.43719  0.00000  i
 2.48744  0.00000  i
 2.53769  0.00000  i
 2.58794  0.00000  i
 2.63819  0.00000  i
 2.68844  0.00000  i
 2.73869  0.00000  i
 2.78894  0.00000  i
 2.83920  0.00000  i
 2.88945  0.00000  i
 2.93970  0.00000  i
 2.98995  0.00000  i
 3.04020  0.00000  i
 3.09045  0.00000  i
 3.14070  0.00000  i
 3.19095  0.00000  i
 3.24121  0.00000  i
 3.29146  0.00000  i
 3.34171  0.00000  i
 3.39196  0.00000  i
 3.44221  0.00000  i
 3.49246  0.00000  i
 3.54271  0.00000  i
 3.59296  0.00000  i
 3.64322  0.00000  i
 3.69347  0.00000  i
 3.74372  0.00000  i
 3.79397  0.00000  i
 3.84422  0.00000  i
 3.89447  0.00000  i
 3.94472  0.00000  i
 3.99497  0.00000  i
 4.04523  0.00000  i
 4.09548  0.00000  i
 4.14573  0.00000  i
 4.19598  0.00000  i
 4.24623  0.00000  i
 4.29648  0.00000  i
 4.34673  0.00000  i
 4.39698  0.00000  i
 4.44724  0.00000  i
 4.49749  0.00000  i
 4.54774  0.00000  i
 4.59799  0.00000  i
 4.64824  0.00000  i
 4.69849  0.00000  i
 4.74874  0.00000  i
 4.79899  0.00000  i
 4.84925  0.00000  i
 4.89950  0.00000  i
 4.94975  0.00000  i
 5.00000  0.00000  i



==> programy-jeu-de-taquin/VK.txt <==

# Curve 0 of 1, 200 points
# Curve title: "xx(z),yy(z)"
# x y type
 0.00000  2.00000  i
 0.00061  1.98050  i
 0.00171  1.96151  i
 0.00315  1.94285  i
 0.00485  1.92445  i
 0.00678  1.90628  i
 0.00891  1.88831  i
 0.01124  1.87054  i
 0.01374  1.85294  i
 0.01640  1.83550  i
 0.01922  1.81822  i
 0.02219  1.80108  i
 0.02529  1.78409  i
 0.02853  1.76723  i
 0.03191  1.75050  i
 0.03540  1.73390  i
 0.03902  1.71741  i
 0.04276  1.70105  i
 0.04661  1.68480  i
 0.05058  1.66867  i
 0.05465  1.65264  i
 0.05883  1.63672  i
 0.06312  1.62091  i
 0.06751  1.60520  i
 0.07200  1.58958  i
 0.07658  1.57407  i
 0.08127  1.55865  i
 0.08605  1.54333  i
 0.09092  1.52811  i
 0.09589  1.51297  i
 0.10095  1.49793  i
 0.10609  1.48298  i
 0.11133  1.46811  i
 0.11665  1.45334  i
 0.12206  1.43864  i
 0.12756  1.42404  i
 0.13314  1.40952  i
 0.13880  1.39508  i
 0.14455  1.38073  i
 0.15037  1.36645  i
 0.15628  1.35226  i
 0.16227  1.33815  i
 0.16834  1.32412  i
 0.17449  1.31017  i
 0.18071  1.29629  i
 0.18702  1.28249  i
 0.19340  1.26877  i
 0.19985  1.25513  i
 0.20638  1.24156  i
 0.21299  1.22807  i
 0.21967  1.21465  i
 0.22643  1.20130  i
 0.23326  1.18803  i
 0.24016  1.17483  i
 0.24714  1.16171  i
 0.25418  1.14866  i
 0.26130  1.13567  i
 0.26849  1.12277  i
 0.27576  1.10993  i
 0.28309  1.09716  i
 0.29049  1.08446  i
 0.29797  1.07183  i
 0.30551  1.05928  i
 0.31312  1.04679  i
 0.32080  1.03437  i
 0.32855  1.02202  i
 0.33637  1.00974  i
 0.34426  0.99753  i
 0.35221  0.98538  i
 0.36024  0.97330  i
 0.36833  0.96129  i
 0.37649  0.94935  i
 0.38471  0.93747  i
 0.39300  0.92567  i
 0.40136  0.91392  i
 0.40979  0.90225  i
 0.41828  0.89064  i
 0.42684  0.87910  i
 0.43546  0.86762  i
 0.44415  0.85621  i
 0.45291  0.84486  i
 0.46173  0.83359  i
 0.47061  0.82237  i
 0.47956  0.81122  i
 0.48858  0.80014  i
 0.49766  0.78912  i
 0.50681  0.77817  i
 0.51602  0.76728  i
 0.52530  0.75645  i
 0.53464  0.74570  i
 0.54405  0.73500  i
 0.55352  0.72437  i
 0.56305  0.71381  i
 0.57265  0.70331  i
 0.58232  0.69287  i
 0.59204  0.68250  i
 0.60184  0.67219  i
 0.61170  0.66195  i
 0.62162  0.65177  i
 0.63160  0.64165  i
 0.64165  0.63160  i
 0.65177  0.62162  i
 0.66195  0.61170  i
 0.67219  0.60184  i
 0.68250  0.59204  i
 0.69287  0.58232  i
 0.70331  0.57265  i
 0.71381  0.56305  i
 0.72437  0.55352  i
 0.73500  0.54405  i
 0.74570  0.53464  i
 0.75645  0.52530  i
 0.76728  0.51602  i
 0.77817  0.50681  i
 0.78912  0.49766  i
 0.80014  0.48858  i
 0.81122  0.47956  i
 0.82237  0.47061  i
 0.83359  0.46173  i
 0.84486  0.45291  i
 0.85621  0.44415  i
 0.86762  0.43546  i
 0.87910  0.42684  i
 0.89064  0.41828  i
 0.90225  0.40979  i
 0.91392  0.40136  i
 0.92567  0.39300  i
 0.93747  0.38471  i
 0.94935  0.37649  i
 0.96129  0.36833  i
 0.97330  0.36024  i
 0.98538  0.35221  i
 0.99753  0.34426  i
 1.00974  0.33637  i
 1.02202  0.32855  i
 1.03437  0.32080  i
 1.04679  0.31312  i
 1.05928  0.30551  i
 1.07183  0.29797  i
 1.08446  0.29049  i
 1.09716  0.28309  i
 1.10993  0.27576  i
 1.12277  0.26849  i
 1.13567  0.26130  i
 1.14866  0.25418  i
 1.16171  0.24714  i
 1.17483  0.24016  i
 1.18803  0.23326  i
 1.20130  0.22643  i
 1.21465  0.21967  i
 1.22807  0.21299  i
 1.24156  0.20638  i
 1.25513  0.19985  i
 1.26877  0.19340  i
 1.28249  0.18702  i
 1.29629  0.18071  i
 1.31017  0.17449  i
 1.32412  0.16834  i
 1.33815  0.16227  i
 1.35226  0.15628  i
 1.36645  0.15037  i
 1.38073  0.14455  i
 1.39508  0.13880  i
 1.40952  0.13314  i
 1.42404  0.12756  i
 1.43864  0.12206  i
 1.45334  0.11665  i
 1.46811  0.11133  i
 1.48298  0.10609  i
 1.49793  0.10095  i
 1.51297  0.09589  i
 1.52811  0.09092  i
 1.54333  0.08605  i
 1.55865  0.08127  i
 1.57407  0.07658  i
 1.58958  0.07200  i
 1.60520  0.06751  i
 1.62091  0.06312  i
 1.63672  0.05883  i
 1.65264  0.05465  i
 1.66867  0.05058  i
 1.68480  0.04661  i
 1.70105  0.04276  i
 1.71741  0.03902  i
 1.73390  0.03540  i
 1.75050  0.03191  i
 1.76723  0.02853  i
 1.78409  0.02529  i
 1.80108  0.02219  i
 1.81822  0.01922  i
 1.83550  0.01640  i
 1.85294  0.01374  i
 1.87054  0.01124  i
 1.88831  0.00891  i
 1.90628  0.00678  i
 1.92445  0.00485  i
 1.94285  0.00315  i
 1.96151  0.00171  i
 1.98050  0.00061  i
 2.00000  0.00000  i



==> programy-jeu-de-taquin/VKa.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(z)+delta,yy(z)+delta"
# x y type
 0.05     10
 0.05000  2.05000  i
 0.05173  2.01132  i
 0.05488  1.97408  i
 0.05898  1.93777  i
 0.06384  1.90223  i
 0.06937  1.86735  i
 0.07549  1.83306  i
 0.08215  1.79932  i
 0.08932  1.76609  i
 0.09697  1.73333  i
 0.10507  1.70103  i
 0.11360  1.66916  i
 0.12255  1.63770  i
 0.13189  1.60664  i
 0.14162  1.57596  i
 0.15172  1.54566  i
 0.16218  1.51572  i
 0.17300  1.48613  i
 0.18416  1.45689  i
 0.19566  1.42798  i
 0.20749  1.39941  i
 0.21964  1.37115  i
 0.23211  1.34322  i
 0.24489  1.31560  i
 0.25798  1.28828  i
 0.27137  1.26127  i
 0.28506  1.23456  i
 0.29905  1.20814  i
 0.31333  1.18202  i
 0.32790  1.15618  i
 0.34275  1.13063  i
 0.35788  1.10536  i
 0.37330  1.08037  i
 0.38899  1.05566  i
 0.40496  1.03122  i
 0.42120  1.00706  i
 0.43772  0.98317  i
 0.45450  0.95955  i
 0.47156  0.93620  i
 0.48888  0.91312  i
 0.50646  0.89030  i
 0.52431  0.86775  i
 0.54243  0.84546  i
 0.56080  0.82343  i
 0.57944  0.80166  i
 0.59834  0.78016  i
 0.61750  0.75892  i
 0.63693  0.73794  i
 0.65661  0.71722  i
 0.67655  0.69675  i
 0.69675  0.67655  i
 0.71722  0.65661  i
 0.73794  0.63693  i
 0.75892  0.61750  i
 0.78016  0.59834  i
 0.80166  0.57944  i
 0.82343  0.56080  i
 0.84546  0.54243  i
 0.86775  0.52431  i
 0.89030  0.50646  i
 0.91312  0.48888  i
 0.93620  0.47156  i
 0.95955  0.45450  i
 0.98317  0.43772  i
 1.00706  0.42120  i
 1.03122  0.40496  i
 1.05566  0.38899  i
 1.08037  0.37330  i
 1.10536  0.35788  i
 1.13063  0.34275  i
 1.15618  0.32790  i
 1.18202  0.31333  i
 1.20814  0.29905  i
 1.23456  0.28506  i
 1.26127  0.27137  i
 1.28828  0.25798  i
 1.31560  0.24489  i
 1.34322  0.23211  i
 1.37115  0.21964  i
 1.39941  0.20749  i
 1.42798  0.19566  i
 1.45689  0.18416  i
 1.48613  0.17300  i
 1.51572  0.16218  i
 1.54566  0.15172  i
 1.57596  0.14162  i
 1.60664  0.13189  i
 1.63770  0.12255  i
 1.66916  0.11360  i
 1.70103  0.10507  i
 1.73333  0.09697  i
 1.76609  0.08932  i
 1.79932  0.08215  i
 1.83306  0.07549  i
 1.86735  0.06937  i
 1.90223  0.06384  i
 1.93777  0.05898  i
 1.97408  0.05488  i
 2.01132  0.05173  i
 2.05000  0.05000  i
 10       0.05


# Curve 0 of 1, 100 points
# Curve title: "xx(-z)-delta,yy(-z)-delta"
# x y type
 10      -0.05
 1.95000 -0.05000  i
 1.91132 -0.04827  i
 1.87408 -0.04512  i
 1.83777 -0.04102  i
 1.80223 -0.03616  i
 1.76735 -0.03063  i
 1.73306 -0.02451  i
 1.69932 -0.01785  i
 1.66609 -0.01068  i
 1.63333 -0.00303  i
 1.60103  0.00507  i
 1.56916  0.01360  i
 1.53770  0.02255  i
 1.50664  0.03189  i
 1.47596  0.04162  i
 1.44566  0.05172  i
 1.41572  0.06218  i
 1.38613  0.07300  i
 1.35689  0.08416  i
 1.32798  0.09566  i
 1.29941  0.10749  i
 1.27115  0.11964  i
 1.24322  0.13211  i
 1.21560  0.14489  i
 1.18828  0.15798  i
 1.16127  0.17137  i
 1.13456  0.18506  i
 1.10814  0.19905  i
 1.08202  0.21333  i
 1.05618  0.22790  i
 1.03063  0.24275  i
 1.00536  0.25788  i
 0.98037  0.27330  i
 0.95566  0.28899  i
 0.93122  0.30496  i
 0.90706  0.32120  i
 0.88317  0.33772  i
 0.85955  0.35450  i
 0.83620  0.37156  i
 0.81312  0.38888  i
 0.79030  0.40646  i
 0.76775  0.42431  i
 0.74546  0.44243  i
 0.72343  0.46080  i
 0.70166  0.47944  i
 0.68016  0.49834  i
 0.65892  0.51750  i
 0.63794  0.53693  i
 0.61722  0.55661  i
 0.59675  0.57655  i
 0.57655  0.59675  i
 0.55661  0.61722  i
 0.53693  0.63794  i
 0.51750  0.65892  i
 0.49834  0.68016  i
 0.47944  0.70166  i
 0.46080  0.72343  i
 0.44243  0.74546  i
 0.42431  0.76775  i
 0.40646  0.79030  i
 0.38888  0.81312  i
 0.37156  0.83620  i
 0.35450  0.85955  i
 0.33772  0.88317  i
 0.32120  0.90706  i
 0.30496  0.93122  i
 0.28899  0.95566  i
 0.27330  0.98037  i
 0.25788  1.00536  i
 0.24275  1.03063  i
 0.22790  1.05618  i
 0.21333  1.08202  i
 0.19905  1.10814  i
 0.18506  1.13456  i
 0.17137  1.16127  i
 0.15798  1.18828  i
 0.14489  1.21560  i
 0.13211  1.24322  i
 0.11964  1.27115  i
 0.10749  1.29941  i
 0.09566  1.32798  i
 0.08416  1.35689  i
 0.07300  1.38613  i
 0.06218  1.41572  i
 0.05172  1.44566  i
 0.04162  1.47596  i
 0.03189  1.50664  i
 0.02255  1.53770  i
 0.01360  1.56916  i
 0.00507  1.60103  i
-0.00303  1.63333  i
-0.01068  1.66609  i
-0.01785  1.69932  i
-0.02451  1.73306  i
-0.03063  1.76735  i
-0.03616  1.80223  i
-0.04102  1.83777  i
-0.04512  1.87408  i
-0.04827  1.91132  i
-0.05000  1.95000  i
-0.05     10

==> programy-jeu-de-taquin/VKb.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(-z)-delta,yy(-z)-delta"
# x y type
 1.95000 -0.05000  i
 1.91132 -0.04827  i
 1.87408 -0.04512  i
 1.83777 -0.04102  i
 1.80223 -0.03616  i
 1.76735 -0.03063  i
 1.73306 -0.02451  i
 1.69932 -0.01785  i
 1.66609 -0.01068  i
 1.63333 -0.00303  i
 1.60103  0.00507  i
 1.56916  0.01360  i
 1.53770  0.02255  i
 1.50664  0.03189  i
 1.47596  0.04162  i
 1.44566  0.05172  i
 1.41572  0.06218  i
 1.38613  0.07300  i
 1.35689  0.08416  i
 1.32798  0.09566  i
 1.29941  0.10749  i
 1.27115  0.11964  i
 1.24322  0.13211  i
 1.21560  0.14489  i
 1.18828  0.15798  i
 1.16127  0.17137  i
 1.13456  0.18506  i
 1.10814  0.19905  i
 1.08202  0.21333  i
 1.05618  0.22790  i
 1.03063  0.24275  i
 1.00536  0.25788  i
 0.98037  0.27330  i
 0.95566  0.28899  i
 0.93122  0.30496  i
 0.90706  0.32120  i
 0.88317  0.33772  i
 0.85955  0.35450  i
 0.83620  0.37156  i
 0.81312  0.38888  i
 0.79030  0.40646  i
 0.76775  0.42431  i
 0.74546  0.44243  i
 0.72343  0.46080  i
 0.70166  0.47944  i
 0.68016  0.49834  i
 0.65892  0.51750  i
 0.63794  0.53693  i
 0.61722  0.55661  i
 0.59675  0.57655  i
 0.57655  0.59675  i
 0.55661  0.61722  i
 0.53693  0.63794  i
 0.51750  0.65892  i
 0.49834  0.68016  i
 0.47944  0.70166  i
 0.46080  0.72343  i
 0.44243  0.74546  i
 0.42431  0.76775  i
 0.40646  0.79030  i
 0.38888  0.81312  i
 0.37156  0.83620  i
 0.35450  0.85955  i
 0.33772  0.88317  i
 0.32120  0.90706  i
 0.30496  0.93122  i
 0.28899  0.95566  i
 0.27330  0.98037  i
 0.25788  1.00536  i
 0.24275  1.03063  i
 0.22790  1.05618  i
 0.21333  1.08202  i
 0.19905  1.10814  i
 0.18506  1.13456  i
 0.17137  1.16127  i
 0.15798  1.18828  i
 0.14489  1.21560  i
 0.13211  1.24322  i
 0.11964  1.27115  i
 0.10749  1.29941  i
 0.09566  1.32798  i
 0.08416  1.35689  i
 0.07300  1.38613  i
 0.06218  1.41572  i
 0.05172  1.44566  i
 0.04162  1.47596  i
 0.03189  1.50664  i
 0.02255  1.53770  i
 0.01360  1.56916  i
 0.00507  1.60103  i
-0.00303  1.63333  i
-0.01068  1.66609  i
-0.01785  1.69932  i
-0.02451  1.73306  i
-0.03063  1.76735  i
-0.03616  1.80223  i
-0.04102  1.83777  i
-0.04512  1.87408  i
-0.04827  1.91132  i
-0.05000  1.95000  i


